Towards Optimal Agentic Architectures for Offensive Security Tasks

Agentic security systems increasingly audit live targets with tool-using LLMs, but prior systems fix a single coordination topology, leaving unclear when additional agents help and when they only add cost. We treat topology choice as an empirical systems question. We introduce a controlled benchmark of 20 interactive targets (10 web/API and 10 binary), each exposing one endpoint-reachable ground-truth vulnerability, evaluated in whitebox and blackbox modes. The core study executes 600 runs over five architecture families, three model families, and both access modes, with a separate 60-run long-context pilot reported only in the appendix. On the completed core benchmark, detection-any reaches 58.0% and validated detection reaches 49.8%. MAS-Indep attains the highest validated detection rate (64.2%), while SAS is the strongest efficiency baseline at $0.058 per validated finding. Whitebox materially outperforms blackbox (67.0% vs. 32.7% validated detection), and web materially outperforms binary (74.3% vs. 25.3%). Bootstrap confidence intervals and paired target-level deltas show that the dominant effects are observability and domain, while some leading whitebox topologies remain statistically close. The main result is a non-monotonic cost-quality frontier: broader coordination can improve coverage, but it does not dominate once latency, token cost, and exploit-validation difficulty are taken into account.

==> generated/core_summary.json <==
{
  "by_architecture": {
    "MAS-Central": {
      "cost_per_valid": 0.11462115909090918,
      "detection_any": 0.43333333333333335,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 68,
      "infra_error": 0,
      "median_ttfv": 110.755,
      "partial": 8,
      "runs": 120,
      "total_cost": 5.043331000000004,
      "tp": 44,
      "validated_rate": 0.36666666666666664
    },
    "MAS-Decent": {
      "cost_per_valid": 0.21182025454545464,
      "detection_any": 0.5333333333333333,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 56,
      "infra_error": 0,
      "median_ttfv": 98.318,
      "partial": 9,
      "runs": 120,
      "total_cost": 11.650114000000006,
      "tp": 55,
      "validated_rate": 0.4583333333333333
    },
    "MAS-Hybrid": {
      "cost_per_valid": 0.15545493548387093,
      "detection_any": 0.6,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 48,
      "infra_error": 0,
      "median_ttfv": 169.0405,
      "partial": 10,
      "runs": 120,
      "total_cost": 9.638205999999998,
      "tp": 62,
      "validated_rate": 0.5166666666666667
    },
    "MAS-Indep": {
      "cost_per_valid": 0.14320514285714275,
      "detection_any": 0.7416666666666667,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 31,
      "infra_error": 0,
      "median_ttfv": 111.94,
      "partial": 12,
      "runs": 120,
      "total_cost": 11.026795999999992,
      "tp": 77,
      "validated_rate": 0.6416666666666667
    },
    "SAS": {
      "cost_per_valid": 0.05771452459016392,
      "detection_any": 0.5916666666666667,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 49,
      "infra_error": 0,
      "median_ttfv": 52.971,
      "partial": 10,
      "runs": 120,
      "total_cost": 3.5205859999999993,
      "tp": 61,
      "validated_rate": 0.5083333333333333
    }
  },
  "by_domain": {
    "binary": {
      "cost_per_valid": 0.27753049999999996,
      "detection_any": 0.4166666666666667,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 175,
      "infra_error": 0,
      "median_ttfv": 97.0795,
      "partial": 49,
      "runs": 300,
      "total_cost": 21.092317999999995,
      "tp": 76,
      "validated_rate": 0.25333333333333335
    },
    "web": {
      "cost_per_valid": 0.08872966367713007,
      "detection_any": 0.7433333333333333,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 77,
      "infra_error": 0,
      "median_ttfv": 87.538,
      "partial": 0,
      "runs": 300,
      "total_cost": 19.786715000000008,
      "tp": 223,
      "validated_rate": 0.7433333333333333
    }
  },
  "by_mode": {
    "blackbox": {
      "cost_per_valid": 0.20342758163265318,
      "detection_any": 0.32666666666666666,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 202,
      "infra_error": 0,
      "median_ttfv": 115.37450000000001,
      "partial": 0,
      "runs": 300,
      "total_cost": 19.93590300000001,
      "tp": 98,
      "validated_rate": 0.32666666666666666
    },
    "whitebox": {
      "cost_per_valid": 0.10419467661691542,
      "detection_any": 0.8333333333333334,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 50,
      "infra_error": 0,
      "median_ttfv": 87.538,
      "partial": 49,
      "runs": 300,
      "total_cost": 20.94313,
      "tp": 201,
      "validated_rate": 0.67
    }
  },
  "by_model": {
    "ANTHROPIC": {
      "cost_per_valid": 0.10729905263157904,
      "detection_any": 0.555,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 89,
      "infra_error": 0,
      "median_ttfv": 70.169,
      "partial": 16,
      "runs": 200,
      "total_cost": 10.193410000000009,
      "tp": 95,
      "validated_rate": 0.475
    },
    "KIMI": {
      "cost_per_valid": 0.04730906730769229,
      "detection_any": 0.605,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 79,
      "infra_error": 0,
      "median_ttfv": 104.9735,
      "partial": 17,
      "runs": 200,
      "total_cost": 4.920142999999999,
      "tp": 104,
      "validated_rate": 0.52
    },
    "OAI": {
      "cost_per_valid": 0.2576547999999999,
      "detection_any": 0.58,
      "false_positive_rate": 0.0,
      "fp": 0,
      "inconclusive": 84,
      "infra_error": 0,
      "median_ttfv": 208.059,
      "partial": 16,
      "runs": 200,
      "total_cost": 25.765479999999993,
      "tp": 100,
      "validated_rate": 0.5
    }
  },
  "overall": {
    "cost_per_valid": 0.1367191739130436,
    "detection_any": 0.58,
    "false_positive_rate": 0.0,
    "fp": 0,
    "inconclusive": 252,
    "infra_error": 0,
    "median_ttfv": 91.233,
    "partial": 49,
    "runs": 600,
    "total_cost": 40.87903300000004,
    "tp": 299,
    "validated_rate": 0.49833333333333335
  },
  "uncertainty": {
    "alpha": 0.05,
    "bootstrap_reps": 10000,
    "by_architecture_mode": [
      {
        "architecture": "SAS",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.04209541463414634,
        "detect_any": 0.85,
        "median_ttfv": 45.194,
        "mode": "whitebox",
        "partial": 10,
        "runs": 60,
        "validated_ci_high": 0.85,
        "validated_ci_low": 0.4999999999999999,
        "validated_rate": 0.6833333333333333
      },
      {
        "architecture": "MAS-Indep",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.12043991111111123,
        "detect_any": 0.95,
        "median_ttfv": 111.94,
        "mode": "whitebox",
        "partial": 12,
        "runs": 60,
        "validated_ci_high": 0.9,
        "validated_ci_low": 0.5666666666666667,
        "validated_rate": 0.75
      },
      {
        "architecture": "MAS-Decent",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.13863609999999996,
        "detect_any": 0.8166666666666667,
        "median_ttfv": 98.1065,
        "mode": "whitebox",
        "partial": 9,
        "runs": 60,
        "validated_ci_high": 0.85,
        "validated_ci_low": 0.4666666666666667,
        "validated_rate": 0.6666666666666666
      },
      {
        "architecture": "MAS-Central",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.08954259375000004,
        "detect_any": 0.6666666666666666,
        "median_ttfv": 95.2565,
        "mode": "whitebox",
        "partial": 8,
        "runs": 60,
        "validated_ci_high": 0.7333333333333333,
        "validated_ci_low": 0.3333333333333333,
        "validated_rate": 0.5333333333333333
      },
      {
        "architecture": "MAS-Hybrid",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.1252701162790698,
        "detect_any": 0.8833333333333333,
        "median_ttfv": 160.67,
        "mode": "whitebox",
        "partial": 10,
        "runs": 60,
        "validated_ci_high": 0.8833333333333332,
        "validated_ci_low": 0.5333333333333333,
        "validated_rate": 0.7166666666666667
      },
      {
        "architecture": "SAS",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.08973369999999999,
        "detect_any": 0.3333333333333333,
        "median_ttfv": 68.439,
        "mode": "blackbox",
        "partial": 0,
        "runs": 60,
        "validated_ci_high": 0.5166666666666666,
        "validated_ci_low": 0.16666666666666666,
        "validated_rate": 0.3333333333333333
      },
      {
        "architecture": "MAS-Indep",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.17521874999999998,
        "detect_any": 0.5333333333333333,
        "median_ttfv": 138.083,
        "mode": "blackbox",
        "partial": 0,
        "runs": 60,
        "validated_ci_high": 0.7333333333333333,
        "validated_ci_low": 0.3333333333333333,
        "validated_rate": 0.5333333333333333
      },
      {
        "architecture": "MAS-Decent",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.4069779999999998,
        "detect_any": 0.25,
        "median_ttfv": 234.914,
        "mode": "blackbox",
        "partial": 0,
        "runs": 60,
        "validated_ci_high": 0.41666666666666663,
        "validated_ci_low": 0.1,
        "validated_rate": 0.25
      },
      {
        "architecture": "MAS-Central",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.18149733333333337,
        "detect_any": 0.2,
        "median_ttfv": 170.0435,
        "mode": "blackbox",
        "partial": 0,
        "runs": 60,
        "validated_ci_high": 0.35,
        "validated_ci_low": 0.08333333333333333,
        "validated_rate": 0.2
      },
      {
        "architecture": "MAS-Hybrid",
        "bootstrap_unit": "target",
        "cost_per_valid": 0.223767947368421,
        "detect_any": 0.31666666666666665,
        "median_ttfv": 305.009,
        "mode": "blackbox",
        "partial": 0,
        "runs": 60,
        "validated_ci_high": 0.4833333333333333,
        "validated_ci_low": 0.15,
        "validated_rate": 0.31666666666666665
      }
    ],
    "cell_bootstrap_unit": "target",
    "paired_target_deltas": [
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Indep",
        "ci_high": 0.0,
        "ci_low": -0.15,
        "mean_delta": -0.06666666666666668,
        "mode": "whitebox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Decent",
        "ci_high": 0.15,
        "ci_low": -0.1,
        "mean_delta": 0.016666666666666666,
        "mode": "whitebox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Central",
        "ci_high": 0.3,
        "ci_low": 0.01666666666666667,
        "mean_delta": 0.15,
        "mode": "whitebox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.06666666666666667,
        "ci_low": -0.16666666666666666,
        "mean_delta": -0.03333333333333334,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Decent",
        "ci_high": 0.2,
        "ci_low": -0.01666666666666667,
        "mean_delta": 0.08333333333333333,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Central",
        "ci_high": 0.38333333333333336,
        "ci_low": 0.06666666666666668,
        "mean_delta": 0.2166666666666667,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.1,
        "ci_low": -0.03333333333333334,
        "mean_delta": 0.03333333333333334,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Decent",
        "architecture_b": "MAS-Central",
        "ci_high": 0.26666666666666666,
        "ci_low": 0.03333333333333333,
        "mean_delta": 0.13333333333333336,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Decent",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.01666666666666667,
        "ci_low": -0.11666666666666667,
        "mean_delta": -0.05,
        "mode": "whitebox"
      },
      {
        "architecture_a": "MAS-Central",
        "architecture_b": "MAS-Hybrid",
        "ci_high": -0.06666666666666667,
        "ci_low": -0.3333333333333333,
        "mean_delta": -0.18333333333333332,
        "mode": "whitebox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Indep",
        "ci_high": -0.08333333333333334,
        "ci_low": -0.33333333333333337,
        "mean_delta": -0.2,
        "mode": "blackbox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Decent",
        "ci_high": 0.2333333333333334,
        "ci_low": -0.049999999999999996,
        "mean_delta": 0.08333333333333333,
        "mode": "blackbox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Central",
        "ci_high": 0.23333333333333334,
        "ci_low": 0.05,
        "mean_delta": 0.13333333333333333,
        "mode": "blackbox"
      },
      {
        "architecture_a": "SAS",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.15,
        "ci_low": -0.11666666666666667,
        "mean_delta": 0.01666666666666666,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Decent",
        "ci_high": 0.45,
        "ci_low": 0.14958333333333368,
        "mean_delta": 0.2833333333333333,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Central",
        "ci_high": 0.4833333333333334,
        "ci_low": 0.18333333333333335,
        "mean_delta": 0.33333333333333337,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Indep",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.38333333333333336,
        "ci_low": 0.06666666666666668,
        "mean_delta": 0.2166666666666667,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Decent",
        "architecture_b": "MAS-Central",
        "ci_high": 0.15000000000000002,
        "ci_low": -0.05,
        "mean_delta": 0.05,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Decent",
        "architecture_b": "MAS-Hybrid",
        "ci_high": 0.049999999999999996,
        "ci_low": -0.16666666666666669,
        "mean_delta": -0.06666666666666667,
        "mode": "blackbox"
      },
      {
        "architecture_a": "MAS-Central",
        "architecture_b": "MAS-Hybrid",
        "ci_high": -0.016666666666666666,
        "ci_low": -0.2166666666666667,
        "mean_delta": -0.11666666666666667,
        "mode": "blackbox"
      }
    ]
  }
}
